LLMDFA: Analyzing Dataflow in Code with Large Language Models

Dataflow analysis is a fundamental code analysis technique that identifies dependencies between program values. Traditional approaches typically necessitate successful compilation and expert customization, hindering their applicability and usability for analyzing uncompilable programs with evolving analysis needs in real-world scenarios. This paper presents LLMDFA, an LLM-powered compilation-free and customizable dataflow analysis framework. To address hallucinations for reliable results, we decompose the problem into several subtasks and introduce a series of novel strategies. Specifically, we leverage LLMs to synthesize code that outsources delicate reasoning to external expert tools, such as using a parsing library to extract program values of interest and invoking an automated theorem prover to validate path feasibility. Additionally, we adopt a few-shot chain-of-thought prompting to summarize dataflow facts in individual functions, aligning the LLMs with the program semantics of small code snippets to mitigate hallucinations. We evaluate LLMDFA on synthetic programs to detect three representative types of bugs and on real-world Android applications for customized bug detection. On average, LLMDFA achieves 87.10% precision and 80.77% recall, surpassing existing techniques with F1 score improvements of up to 0.35. We have open-sourced LLMDFA at https://github.com/chengpeng-wang/LLMDFA.

==> benchmark/DBZ_benchmark_program.txt <==
//TEMPLATE GENERATED TESTCASE FILE
//Filename: CWE369_DBZ__float_connect_tcp_divide_01.java
//Label Definition File: CWE369_DBZ__float.label.xml
//Template File: sources-sinks-01.tmpl.java

//@description
//CWE: 369 Divide by zero
//BadSource: connect_tcp Read data using an outbound tcp connection
//GoodSource: A hardcoded non-zero number (two)
//Sinks: divide
//   GoodSink: Check for zero before dividing
//   BadSink : Dividing by a value that may be zero
//Flow Variant: 01 Baseline


package testcases.CWE369_DBZ.s01;
import testcasesupport.*;

import java.io.BufferedReader;
import java.io.InputStreamReader;
import java.io.IOException;
import java.net.Socket;

import java.util.logging.Level;

public class CWE369_DBZ__float_connect_tcp_divide_01 extends AbstractTestCase
{
    public void bad() throws Throwable
    {
        float data;

        data = -1.0f; //Initialize data

        //Read data using an outbound tcp connection
        {
            Socket socket = null;
            BufferedReader readerBuffered = null;
            InputStreamReader readerInputStream = null;

            try
            {
                //Read data using an outbound tcp connection
                socket = new Socket("host.example.org", 39544);

                //read input from socket

                readerInputStream = new InputStreamReader(socket.getInputStream(), "UTF-8");
                readerBuffered = new BufferedReader(readerInputStream);

                //POTENTIAL FLAW: Read data using an outbound tcp connection
                String stringNumber = readerBuffered.readLine();
                if (stringNumber != null) // avoid NPD incidental warnings
                {
                    try
                    {
                        data = Float.parseFloat(stringNumber.trim());
                    }
                    catch(NumberFormatException exceptNumberFormat)
                    {
                        IO.logger.log(Level.WARNING, "Number format exception parsing data from string", exceptNumberFormat);
                    }
                }
            }
            catch (IOException exceptIO)
            {
                IO.logger.log(Level.WARNING, "Error with stream reading", exceptIO);
            }
            finally
            {
                //clean up stream reading objects
                try
                {
                    if (readerBuffered != null)
                    {
                        readerBuffered.close();
                    }
                }
                catch (IOException exceptIO)
                {
                    IO.logger.log(Level.WARNING, "Error closing BufferedReader", exceptIO);
                }

                try
                {
                    if (readerInputStream != null)
                    {
                        readerInputStream.close();
                    }
                }
                catch (IOException exceptIO)
                {
                    IO.logger.log(Level.WARNING, "Error closing InputStreamReader", exceptIO);
                }

                //clean up socket objects
                try
                {
                    if (socket != null)
                    {
                        socket.close();
                    }
                }
                catch (IOException exceptIO)
                {
                    IO.logger.log(Level.WARNING, "Error closing Socket", exceptIO);
                }
            }
        }

        //POTENTIAL FLAW: Possibly divide by zero
        int result = (int)(100.0 / data);
        IO.writeLine(result);

    }

    public void good() throws Throwable
    {
        goodG2B();
        goodB2G();
    }

    //goodG2B() - use goodsource and badsink
    private void goodG2B() throws Throwable
    {
        float data;

        //FIX: Use a hardcoded number that won't a divide by zero
        data = 2.0f;

        //POTENTIAL FLAW: Possibly divide by zero
        int result = (int)(100.0 / data);
        IO.writeLine(result);

    }

    //goodB2G() - use badsource and goodsink
    private void goodB2G() throws Throwable
    {
        float data;

        data = -1.0f; //Initialize data

        //Read data using an outbound tcp connection
        {
            Socket socket = null;
            BufferedReader readerBuffered = null;
            InputStreamReader readerInputStream = null;

            try
            {
                //Read data using an outbound tcp connection 
                socket = new Socket("host.example.org", 39544);

                //read input from socket 

                readerInputStream = new InputStreamReader(socket.getInputStream(), "UTF-8");
                readerBuffered = new BufferedReader(readerInputStream);

                // POTENTIAL FLAW: Read data using an outbound tcp connection 
                String stringNumber = readerBuffered.readLine();
                if (stringNumber != null) // avoid NPD incidental warnings
                {
                    try
                    {
                        data = Float.parseFloat(stringNumber.trim());
                    }
                    catch(NumberFormatException exceptNumberFormat)
                    {
                        IO.logger.log(Level.WARNING, "Number format exception parsing data from string", exceptNumberFormat);
                    }
                }
            }
            catch (IOException exceptIO)
            {
                IO.logger.log(Level.WARNING, "Error with stream reading", exceptIO);
            }
            finally
            {
                // clean up stream reading objects 
                try
                {
                    if (readerBuffered != null)
                    {
                        readerBuffered.close();
                    }
                }
                catch (IOException exceptIO)
                {
                    IO.logger.log(Level.WARNING, "Error closing BufferedReader", exceptIO);
                }

                try
                {
                    if (readerInputStream != null)
                    {
                        readerInputStream.close();
                    }
                }
                catch (IOException exceptIO)
                {
                    IO.logger.log(Level.WARNING, "Error closing InputStreamReader", exceptIO);
                }

                // clean up socket objects 
                try
                {
                    if (socket != null)
                    {
                        socket.close();
                    }
                }
                catch (IOException exceptIO)
                {
                    IO.logger.log(Level.WARNING, "Error closing Socket", exceptIO);
                }
            }
        }

        // FIX: Check for value of or near zero before dividing 
        if (Math.abs(data) > 0.000001)
        {
            int result = (int)(100.0 / data);
            IO.writeLine(result);
        }
        else
        {
            IO.writeLine("This would result in a divide by zero");
        }

    }

    // Below is the main(). It is only used when building this testcase on
    // its own for testing or for building a binary to use in testing binary
    // analysis tools. It is not used when compiling all the testcases as one
    // application, which is how source code analysis tools are tested.
     
    public static void main(String[] args) throws ClassNotFoundException,
           InstantiationException, IllegalAccessException
    {
        mainFromParent(args);
    }
}

==> prompts/DBZ_sink_extractor_fix.txt <==
/*\textbf{------------------------------------------}*/
/*\textbf{Prompt:}*/
/*\textbf{------------------------------------------}*/
The sinks in following examples are missed by the synthesized parser:

```python
from tree_sitter import Node

from TSAgent.synthesis.utils import TSUtils, DFValue


def find_dbz_sink(source_code: str, root_node: Node) -> list[DFValue]:
    """
    Extract sources from the given code.
    """

    # TODO: fill the node type 'binary_expression' here to filter nodes that contain the source
    nodes = TSUtils.find_nodes_by_type(root_node, 'binary_expression')

    sink_nodes = []
    for node in nodes:
        # TODO: fill the condition len(TSUtils.get_binary_expression_operands(node)) == 2 here to filter nodes that contain the source
        if len(TSUtils.get_binary_expression_operands(node)) == 2:
            sink_nodes.append(node)

    sinks = []

    def extract_sinks(node: Node) -> list[DFValue]:
        sink_values = []
        # Extract sinks from the given node.
        line_number = TSUtils.get_line_number(source_code, node)
        sink_variable_name = source_code[node.start_byte: node.end_byte]
        sink_values.append((line_number, sink_variable_name, "sink"))
        return sink_values

    for node in sink_nodes:
        sinks.extend(extract_sinks(node))

    return sinks
```

The sink `x` at line 3 in the following code are missed:
```
int x = 0;
int z = 1 + x;
int y = z / x;
```
The corresponding AST of the above code is:
```

[local_variable_declaration] 'int x = 0;'
  [integral_type] 'int'
    [int] 'int'
  [variable_declarator] 'x = 0'
    [identifier] 'x'
    [=] '='
    [decimal_integer_literal] '0'
  [;] ';'
[local_variable_declaration] 'int z = 1 + x;'
  [integral_type] 'int'
    [int] 'int'
  [variable_declarator] 'z = 1 + x'
    [identifier] 'z'
    [=] '='
    [binary_expression] '1 + x'
      [decimal_integer_literal] '1'
      [+] '+'
      [identifier] 'x'
  [;] ';'
[local_variable_declaration] 'int y = z / x;'
  [integral_type] 'int'
    [int] 'int'
  [variable_declarator] 'y = z / x'
    [identifier] 'y'
    [=] '='
    [binary_expression] 'z / x'
      [identifier] 'z'
      [/] '/'
      [identifier] 'x'
  [;] ';'
```

The sink `x` at line 2 in the following code are missed:
```
int x = Integer.parseInt(input.trim());
int y = 1 % x;
```
The corresponding AST of the above code is:
```

[local_variable_declaration] 'int x = Integer.parseInt(input.trim());'
  [integral_type] 'int'
    [int] 'int'
  [variable_declarator] 'x = Integer.parseInt(input.trim())'
    [identifier] 'x'
    [=] '='
    [method_invocation] 'Integer.parseInt(input.trim())'
      [identifier] 'Integer'
      [.] '.'
      [identifier] 'parseInt'
      [argument_list] '(input.trim())'
        [(] '('
        [method_invocation] 'input.trim()'
          [identifier] 'input'
          [.] '.'
          [identifier] 'trim'
          [argument_list] '()'
            [(] '('
            [)] ')'
        [)] ')'
  [;] ';'
[local_variable_declaration] 'int y = 1 % x;'
  [integral_type] 'int'
    [int] 'int'
  [variable_declarator] 'y = 1 % x'
    [identifier] 'y'
    [=] '='
    [binary_expression] '1 % x'
      [decimal_integer_literal] '1'
      [%] '%'
      [identifier] 'x'
  [;] ';'
```

The sink `y` at line 5 in the following code are missed:
```
int x = 2;
x = 1 + x;
x = 0;
int y = Integer.parseInt(input.trim());
x = 1 % y;
```
The corresponding AST of the above code is:
```

[local_variable_declaration] 'int x = 2;'
  [integral_type] 'int'
    [int] 'int'
  [variable_declarator] 'x = 2'
    [identifier] 'x'
    [=] '='
    [decimal_integer_literal] '2'
  [;] ';'
[expression_statement] 'x = 1 + x;'
  [assignment_expression] 'x = 1 + x'
    [identifier] 'x'
    [=] '='
    [binary_expression] '1 + x'
      [decimal_integer_literal] '1'
      [+] '+'
      [identifier] 'x'
  [;] ';'
[expression_statement] 'x = 0;'
  [assignment_expression] 'x = 0'
    [identifier] 'x'
    [=] '='
    [decimal_integer_literal] '0'
  [;] ';'
[local_variable_declaration] 'int y = Integer.parseInt(input.trim());'
  [integral_type] 'int'
    [int] 'int'
  [variable_declarator] 'y = Integer.parseInt(input.trim())'
    [identifier] 'y'
    [=] '='
    [method_invocation] 'Integer.parseInt(input.trim())'
      [identifier] 'Integer'
      [.] '.'
      [identifier] 'parseInt'
      [argument_list] '(input.trim())'
        [(] '('
        [method_invocation] 'input.trim()'
          [identifier] 'input'
          [.] '.'
          [identifier] 'trim'
          [argument_list] '()'
            [(] '('
            [)] ')'
        [)] ')'
  [;] ';'
[expression_statement] 'x = 1 % y;'
  [assignment_expression] 'x = 1 % y'
    [identifier] 'x'
    [=] '='
    [binary_expression] '1 % y'
      [decimal_integer_literal] '1'
      [%] '%'
      [identifier] 'y'
  [;] ';'
```

You may want to loosen the conditions in the parser to cover the above examples.

The sinks in following examples are wrong by the synthesized parser:
The sink `1 + x` at line 2 in the following code is not sink, but the parser identifies it:
```
int x = 0;
int z = 1 + x;
int y = z / x;
```
The corresponding AST of the above code is:
```

[local_variable_declaration] 'int x = 0;'
  [integral_type] 'int'
    [int] 'int'
  [variable_declarator] 'x = 0'
    [identifier] 'x'
    [=] '='
    [decimal_integer_literal] '0'
  [;] ';'
[local_variable_declaration] 'int z = 1 + x;'
  [integral_type] 'int'
    [int] 'int'
  [variable_declarator] 'z = 1 + x'
    [identifier] 'z'
    [=] '='
    [binary_expression] '1 + x'
      [decimal_integer_literal] '1'
      [+] '+'
      [identifier] 'x'
  [;] ';'
[local_variable_declaration] 'int y = z / x;'
  [integral_type] 'int'
    [int] 'int'
  [variable_declarator] 'y = z / x'
    [identifier] 'y'
    [=] '='
    [binary_expression] 'z / x'
      [identifier] 'z'
      [/] '/'
      [identifier] 'x'
  [;] ';'
```

The sink `z / x` at line 3 in the following code is not sink, but the parser identifies it:
```
int x = 0;
int z = 1 + x;
int y = z / x;
```
The corresponding AST of the above code is:
```

[local_variable_declaration] 'int x = 0;'
  [integral_type] 'int'
    [int] 'int'
  [variable_declarator] 'x = 0'
    [identifier] 'x'
    [=] '='
    [decimal_integer_literal] '0'
  [;] ';'
[local_variable_declaration] 'int z = 1 + x;'
  [integral_type] 'int'
    [int] 'int'
  [variable_declarator] 'z = 1 + x'
    [identifier] 'z'
    [=] '='
    [binary_expression] '1 + x'
      [decimal_integer_literal] '1'
      [+] '+'
      [identifier] 'x'
  [;] ';'
[local_variable_declaration] 'int y = z / x;'
  [integral_type] 'int'
    [int] 'int'
  [variable_declarator] 'y = z / x'
    [identifier] 'y'
    [=] '='
    [binary_expression] 'z / x'
      [identifier] 'z'
      [/] '/'
      [identifier] 'x'
  [;] ';'
```

The sink `1 % x` at line 2 in the following code is not sink, but the parser identifies it:
```
int x = Integer.parseInt(input.trim());
int y = 1 % x;
```
The corresponding AST of the above code is:
```

[local_variable_declaration] 'int x = Integer.parseInt(input.trim());'
  [integral_type] 'int'
    [int] 'int'
  [variable_declarator] 'x = Integer.parseInt(input.trim())'
    [identifier] 'x'
    [=] '='
    [method_invocation] 'Integer.parseInt(input.trim())'
      [identifier] 'Integer'
      [.] '.'
      [identifier] 'parseInt'
      [argument_list] '(input.trim())'
        [(] '('
        [method_invocation] 'input.trim()'
          [identifier] 'input'
          [.] '.'
          [identifier] 'trim'
          [argument_list] '()'
            [(] '('
            [)] ')'
        [)] ')'
  [;] ';'
[local_variable_declaration] 'int y = 1 % x;'
  [integral_type] 'int'
    [int] 'int'
  [variable_declarator] 'y = 1 % x'
    [identifier] 'y'
    [=] '='
    [binary_expression] '1 % x'
      [decimal_integer_literal] '1'
      [%] '%'
      [identifier] 'x'
  [;] ';'
```

The sink `1 + x` at line 2 in the following code is not sink, but the parser identifies it:
```
int x = 2;
x = 1 + x;
x = 0;
int y = Integer.parseInt(input.trim());
x = 1 % y;
```
The corresponding AST of the above code is:
```

[local_variable_declaration] 'int x = 2;'
  [integral_type] 'int'
    [int] 'int'
  [variable_declarator] 'x = 2'
    [identifier] 'x'
    [=] '='
    [decimal_integer_literal] '2'
  [;] ';'
[expression_statement] 'x = 1 + x;'
  [assignment_expression] 'x = 1 + x'
    [identifier] 'x'
    [=] '='
    [binary_expression] '1 + x'
      [decimal_integer_literal] '1'
      [+] '+'
      [identifier] 'x'
  [;] ';'
[expression_statement] 'x = 0;'
  [assignment_expression] 'x = 0'
    [identifier] 'x'
    [=] '='
    [decimal_integer_literal] '0'
  [;] ';'
[local_variable_declaration] 'int y = Integer.parseInt(input.trim());'
  [integral_type] 'int'
    [int] 'int'
  [variable_declarator] 'y = Integer.parseInt(input.trim())'
    [identifier] 'y'
    [=] '='
    [method_invocation] 'Integer.parseInt(input.trim())'
      [identifier] 'Integer'
      [.] '.'
      [identifier] 'parseInt'
      [argument_list] '(input.trim())'
        [(] '('
        [method_invocation] 'input.trim()'
          [identifier] 'input'
          [.] '.'
          [identifier] 'trim'
          [argument_list] '()'
            [(] '('
            [)] ')'
        [)] ')'
  [;] ';'
[expression_statement] 'x = 1 % y;'
  [assignment_expression] 'x = 1 % y'
    [identifier] 'x'
    [=] '='
    [binary_expression] '1 % y'
      [decimal_integer_literal] '1'
      [%] '%'
      [identifier] 'y'
  [;] ';'
```

The sink `1 % y` at line 5 in the following code is not sink, but the parser identifies it:
```
int x = 2;
x = 1 + x;
x = 0;
int y = Integer.parseInt(input.trim());
x = 1 % y;
```
The corresponding AST of the above code is:
```

[local_variable_declaration] 'int x = 2;'
  [integral_type] 'int'
    [int] 'int'
  [variable_declarator] 'x = 2'
    [identifier] 'x'
    [=] '='
    [decimal_integer_literal] '2'
  [;] ';'
[expression_statement] 'x = 1 + x;'
  [assignment_expression] 'x = 1 + x'
    [identifier] 'x'
    [=] '='
    [binary_expression] '1 + x'
      [decimal_integer_literal] '1'
      [+] '+'
      [identifier] 'x'
  [;] ';'
[expression_statement] 'x = 0;'
  [assignment_expression] 'x = 0'
    [identifier] 'x'
    [=] '='
    [decimal_integer_literal] '0'
  [;] ';'
[local_variable_declaration] 'int y = Integer.parseInt(input.trim());'
  [integral_type] 'int'
    [int] 'int'
  [variable_declarator] 'y = Integer.parseInt(input.trim())'
    [identifier] 'y'
    [=] '='
    [method_invocation] 'Integer.parseInt(input.trim())'
      [identifier] 'Integer'
      [.] '.'
      [identifier] 'parseInt'
      [argument_list] '(input.trim())'
        [(] '('
        [method_invocation] 'input.trim()'
          [identifier] 'input'
          [.] '.'
          [identifier] 'trim'
          [argument_list] '()'
            [(] '('
            [)] ')'
        [)] ')'
  [;] ';'
[expression_statement] 'x = 1 % y;'
  [assignment_expression] 'x = 1 % y'
    [identifier] 'x'
    [=] '='
    [binary_expression] '1 % y'
      [decimal_integer_literal] '1'
      [%] '%'
      [identifier] 'y'
  [;] ';'
```

You may want to combine multiple conditions in the parser to avoid the above examples.



The rules of the sink are as follows:

    - If there is an binary operation either division `/` or modulo `%`, then the second operand of the binary operation is sink.


Please synthesize the tree-sitter AST parser that considering the structure and node information in the above code examples,
based on the following skeleton of a tree-sitter AST parser. You should focus on filling the placeholders in the template
according to the instructions in the TODO comments.
Please only output the synthesized parser and output the `find_dbz_sink` function only..
```python
from tree_sitter import Node

from TSAgent.synthesis.utils import TSUtils, DFValue


# noinspection PyPep8Naming,PyUnboundLocalVariable
def find_dbz_sink(source_code: str, root_node: Node) -> list[DFValue]:
    """
    Extract sources from the given code.
    """

    # TODO: fill the node type __NODE_TYPE__ here to filter nodes that contain the source
    nodes = TSUtils.find_nodes_by_type(root_node, __NODE_TYPE__)

    sink_nodes = []
    for node in nodes:
        # TODO: fill the condition __CONDITION__ here to filter nodes that contain the source
        if __CONDITION__:
            sink_nodes.append(node)

    sinks = []

    def extract_sinks(node: Node) -> list[DFValue]:
        sink_values = []
        # TODO: Extract sinks from the given node.
        # Below are several utility functions that may be useful:
        # - To extract a list of arguments from a method invocation node, use TSUtils.get_argument_list(node).
        # - To extract a list of operands from a binary expression node, use TSUtils.get_binary_expression_operands(node).
        # Each of the sink nodes should be a tuple (line number, sink variable name, "sink").
        return sink_values

    for node in sink_nodes:
        sinks.extend(extract_sinks(node))

    return sinks

```


`TSUtils` provides several utility functions to help you extract sources and sinks from the given code.
- To get the line number of a node, use `TSUtils.get_line_number(source_code: str, node: Node) -> int`.
- To get the list of arguments from a function call, use `TSUtils.get_argument_list(node: Node) -> list[Node]`.
- To get the list of operands from a binary expression, use `TSUtils.get_binary_expression_operands(node: Node) -> list[Node]`.
- To find a node with the given type in the children of one node recursively, use `TSUtils.find_nodes_by_type(node: Node, child_node_type: str) -> list[Node]`.
  The `child_node_type` must be one of the node types in the tree-sitter AST.

In addition, here are some useful usage of AST nodes:
- To get the line number of a node, use `source_code[: node.start_byte].count("\n") + 1`.
- To get the text of a node, use `source_code[node.start_byte: node.end_byte]`.


In the following are some useful usage of AST trees:
Given the following code and AST tree:
```
int x = 0;
```
```
[local_variable_declaration] 'int x = 0;'
  [integral_type] 'int'
    [int] 'int'
  [variable_declarator] 'x = 0'
    [identifier] 'x'
    [=] '='
    [decimal_integer_literal] '0'
  [;] ';'
```
The root node is of type `local_variable_declaration`, and it has 3 children of the following type: `integral_type`, `variable_declarator`, and `;`.
In other to get all the children node of a type, say `decimal_integer_literal`, you can use `TSUtils.find_nodes_by_type(root_node, "decimal_integer_literal")`,
which returns a list of child nodes of type `decimal_integer_literal`. Such child nodes may or may not be direct children of the root node.
To get the text of a node, say the node with type `variable_declarator`, you can use `source_code[node.start_byte: node.end_byte]`.
In this example, the text of `variable_declarator` node is `x = 0`.

If the task is to find an identifier in the source code whose name is `x`, you can use the following code:
```
children = TSUtils.find_nodes_by_type(root_node, 'identifier')
for child in children:
    if source_code[child.start_byte: child.end_byte] == 'x':
        # do something
```

/*\textbf{------------------------------------------}*/
/*\textbf{Response:}*/
/*\textbf{------------------------------------------}*/
```python
from tree_sitter import Node

from TSAgent.synthesis.utils import TSUtils, DFValue


# noinspection PyPep8Naming,PyUnboundLocalVariable
def find_dbz_sink(source_code: str, root_node: Node) -> list[DFValue]:
    """
    Extract sources from the given code.
    """

    # TODO: fill the node type __NODE_TYPE__ here to filter nodes that contain the source
    nodes = TSUtils.find_nodes_by_type(root_node, 'binary_expression')

    sink_nodes = []
    for node in nodes:
        # TODO: fill the condition __CONDITION__ here to filter nodes that contain the source
        if '/' in source_code[node.start_byte:node.end_byte] or '%' in source_code[node.start_byte:node.end_byte]:
            sink_nodes.append(node)

    sinks = []

    def extract_sinks(node: Node) -> list[DFValue]:
        sink_values = []
        if '/' in source_code[node.start_byte:node.end_byte]:
            operands = TSUtils.get_binary_expression_operands(node)
            if len(operands) > 1:
                sink_values.append((TSUtils.get_line_number(source_code, node), source_code[operands[1].start_byte:operands[1].end_byte], "sink"))
        elif '%' in source_code[node.start_byte:node.end_byte]:
            operands = TSUtils.get_binary_expression_operands(node)
            if len(operands) > 1:
                sink_values.append((TSUtils.get_line_number(source_code, node), source_code[operands[1].start_byte:operands[1].end_byte], "sink"))
        return sink_values

    for node in sink_nodes:
        sinks.extend(extract_sinks(node))

    return sinks
```


==> prompts/DBZ_sink_extractor_synthesis.txt <==
/*\textbf{------------------------------------------}*/
/*\textbf{Prompt:}*/
/*\textbf{------------------------------------------}*/
Please synthesize a tree-sitter parser in Python to extract sink from java code sink from the AST of java code.

The rules of the sink are as follows:

    - If there is an binary operation either division `/` or modulo `%`, then the second operand of the binary operation is sink.


Here's a list of examples of sink:
Example 1:
```
int x = 0;
int z = 1 + x;
int y = z / x;
```
The corresponding AST of the above code is:
```

[local_variable_declaration] 'int x = 0;'
  [integral_type] 'int'
    [int] 'int'
  [variable_declarator] 'x = 0'
    [identifier] 'x'
    [=] '='
    [decimal_integer_literal] '0'
  [;] ';'
[local_variable_declaration] 'int z = 1 + x;'
  [integral_type] 'int'
    [int] 'int'
  [variable_declarator] 'z = 1 + x'
    [identifier] 'z'
    [=] '='
    [binary_expression] '1 + x'
      [decimal_integer_literal] '1'
      [+] '+'
      [identifier] 'x'
  [;] ';'
[local_variable_declaration] 'int y = z / x;'
  [integral_type] 'int'
    [int] 'int'
  [variable_declarator] 'y = z / x'
    [identifier] 'y'
    [=] '='
    [binary_expression] 'z / x'
      [identifier] 'z'
      [/] '/'
      [identifier] 'x'
  [;] ';'
```
The following values are sinks:
- x on line 3 is a sink

Example 2:
```
int x = Integer.parseInt(input.trim());
int y = 1 % x;
```
The corresponding AST of the above code is:
```

[local_variable_declaration] 'int x = Integer.parseInt(input.trim());'
  [integral_type] 'int'
    [int] 'int'
  [variable_declarator] 'x = Integer.parseInt(input.trim())'
    [identifier] 'x'
    [=] '='
    [method_invocation] 'Integer.parseInt(input.trim())'
      [identifier] 'Integer'
      [.] '.'
      [identifier] 'parseInt'
      [argument_list] '(input.trim())'
        [(] '('
        [method_invocation] 'input.trim()'
          [identifier] 'input'
          [.] '.'
          [identifier] 'trim'
          [argument_list] '()'
            [(] '('
            [)] ')'
        [)] ')'
  [;] ';'
[local_variable_declaration] 'int y = 1 % x;'
  [integral_type] 'int'
    [int] 'int'
  [variable_declarator] 'y = 1 % x'
    [identifier] 'y'
    [=] '='
    [binary_expression] '1 % x'
      [decimal_integer_literal] '1'
      [%] '%'
      [identifier] 'x'
  [;] ';'
```
The following values are sinks:
- x on line 2 is a sink

Example 3:
```
int x = foo();
goo();
woo();
yoo();
```
The corresponding AST of the above code is:
```

[local_variable_declaration] 'int x = foo();'
  [integral_type] 'int'
    [int] 'int'
  [variable_declarator] 'x = foo()'
    [identifier] 'x'
    [=] '='
    [method_invocation] 'foo()'
      [identifier] 'foo'
      [argument_list] '()'
        [(] '('
        [)] ')'
  [;] ';'
[expression_statement] 'goo();'
  [method_invocation] 'goo()'
    [identifier] 'goo'
    [argument_list] '()'
      [(] '('
      [)] ')'
  [;] ';'
[expression_statement] 'woo();'
  [method_invocation] 'woo()'
    [identifier] 'woo'
    [argument_list] '()'
      [(] '('
      [)] ')'
  [;] ';'
[expression_statement] 'yoo();'
  [method_invocation] 'yoo()'
    [identifier] 'yoo'
    [argument_list] '()'
      [(] '('
      [)] ')'
  [;] ';'
```
The following values are sinks:

Example 4:
```
int x = 2;
x = 1 + x;
x = 0;
int y = Integer.parseInt(input.trim());
x = 1 % y;
```
The corresponding AST of the above code is:
```

[local_variable_declaration] 'int x = 2;'
  [integral_type] 'int'
    [int] 'int'
  [variable_declarator] 'x = 2'
    [identifier] 'x'
    [=] '='
    [decimal_integer_literal] '2'
  [;] ';'
[expression_statement] 'x = 1 + x;'
  [assignment_expression] 'x = 1 + x'
    [identifier] 'x'
    [=] '='
    [binary_expression] '1 + x'
      [decimal_integer_literal] '1'
      [+] '+'
      [identifier] 'x'
  [;] ';'
[expression_statement] 'x = 0;'
  [assignment_expression] 'x = 0'
    [identifier] 'x'
    [=] '='
    [decimal_integer_literal] '0'
  [;] ';'
[local_variable_declaration] 'int y = Integer.parseInt(input.trim());'
  [integral_type] 'int'
    [int] 'int'
  [variable_declarator] 'y = Integer.parseInt(input.trim())'
    [identifier] 'y'
    [=] '='
    [method_invocation] 'Integer.parseInt(input.trim())'
      [identifier] 'Integer'
      [.] '.'
      [identifier] 'parseInt'
      [argument_list] '(input.trim())'
        [(] '('
        [method_invocation] 'input.trim()'
          [identifier] 'input'
          [.] '.'
          [identifier] 'trim'
          [argument_list] '()'
            [(] '('
            [)] ')'
        [)] ')'
  [;] ';'
[expression_statement] 'x = 1 % y;'
  [assignment_expression] 'x = 1 % y'
    [identifier] 'x'
    [=] '='
    [binary_expression] '1 % y'
      [decimal_integer_literal] '1'
      [%] '%'
      [identifier] 'y'
  [;] ';'
```
The following values are sinks:
- y on line 5 is a sink


            The AST tree presents the tree structure in which each line is a node in the tree and
            the indentation indicates the parent-child relationship.
            Children of a node are printed in order, starting from index 0.
            The node is represented as `index [type] 'text'`, where index is the child index of
            current node in its parent node, type is the node type of the current node, and
            text is the string text of the node.


Please synthesize the tree-sitter AST parser that considering the structure and node information in the above code examples,
based on the following skeleton of a tree-sitter AST parser. You should focus on filling the placeholders in the template
according to the instructions in the TODO comments.
```python
from tree_sitter import Node

from TSAgent.synthesis.utils import TSUtils, DFValue


# noinspection PyPep8Naming,PyUnboundLocalVariable
def find_dbz_sink(source_code: str, root_node: Node) -> list[DFValue]:
    """
    Extract sources from the given code.
    """

    # TODO: fill the node type __NODE_TYPE__ here to filter nodes that contain the source
    nodes = TSUtils.find_nodes_by_type(root_node, __NODE_TYPE__)

    sink_nodes = []
    for node in nodes:
        # TODO: fill the condition __CONDITION__ here to filter nodes that contain the source
        if __CONDITION__:
            sink_nodes.append(node)

    sinks = []

    def extract_sinks(node: Node) -> list[DFValue]:
        sink_values = []
        # TODO: Extract sinks from the given node.
        # Below are several utility functions that may be useful:
        # - To extract a list of arguments from a method invocation node, use TSUtils.get_argument_list(node).
        # - To extract a list of operands from a binary expression node, use TSUtils.get_binary_expression_operands(node).
        # Each of the sink nodes should be a tuple (line number, sink variable name, "sink").
        return sink_values

    for node in sink_nodes:
        sinks.extend(extract_sinks(node))

    return sinks

```
Please directly output code without any other description.
In the code, please output the `find_dbz_sink` function only.


`TSUtils` provides several utility functions to help you extract sources and sinks from the given code.
- To get the line number of a node, use `TSUtils.get_line_number(source_code: str, node: Node) -> int`.
- To get the list of arguments from a function call, use `TSUtils.get_argument_list(node: Node) -> list[Node]`.
- To get the list of operands from a binary expression, use `TSUtils.get_binary_expression_operands(node: Node) -> list[Node]`.
- To find a node with the given type in the children of one node recursively, use `TSUtils.find_nodes_by_type(node: Node, child_node_type: str) -> list[Node]`.
  The `child_node_type` must be one of the node types in the tree-sitter AST.

In addition, here are some useful usage of AST nodes:
- To get the line number of a node, use `source_code[: node.start_byte].count("\n") + 1`.
- To get the text of a node, use `source_code[node.start_byte: node.end_byte]`.


In the following are some useful usage of AST trees:
Given the following code and AST tree:
```
int x = 0;
```
```
[local_variable_declaration] 'int x = 0;'
  [integral_type] 'int'
    [int] 'int'
  [variable_declarator] 'x = 0'
    [identifier] 'x'
    [=] '='
    [decimal_integer_literal] '0'
  [;] ';'
```
The root node is of type `local_variable_declaration`, and it has 3 children of the following type: `integral_type`, `variable_declarator`, and `;`.
In other to get all the children node of a type, say `decimal_integer_literal`, you can use `TSUtils.find_nodes_by_type(root_node, "decimal_integer_literal")`,
which returns a list of child nodes of type `decimal_integer_literal`. Such child nodes may or may not be direct children of the root node.
To get the text of a node, say the node with type `variable_declarator`, you can use `source_code[node.start_byte: node.end_byte]`.
In this example, the text of `variable_declarator` node is `x = 0`.

If the task is to find an identifier in the source code whose name is `x`, you can use the following code:
```
children = TSUtils.find_nodes_by_type(root_node, 'identifier')
for child in children:
    if source_code[child.start_byte: child.end_byte] == 'x':
        # do something
```

/*\textbf{------------------------------------------}*/
/*\textbf{Response:}*/
/*\textbf{------------------------------------------}*/
```python
from tree_sitter import Node

from TSAgent.synthesis.utils import TSUtils, DFValue


def find_dbz_sink(source_code: str, root_node: Node) -> list[DFValue]:
    """
    Extract sources from the given code.
    """

    # TODO: fill the node type 'binary_expression' here to filter nodes that contain the source
    nodes = TSUtils.find_nodes_by_type(root_node, 'binary_expression')

    sink_nodes = []
    for node in nodes:
        # TODO: fill the condition len(TSUtils.get_binary_expression_operands(node)) == 2 here to filter nodes that contain the source
        if len(TSUtils.get_binary_expression_operands(node)) == 2:
            sink_nodes.append(node)

    sinks = []

    def extract_sinks(node: Node) -> list[DFValue]:
        sink_values = []
        # Extract sinks from the given node.
        line_number = TSUtils.get_line_number(source_code, node)
        sink_variable_name = source_code[node.start_byte: node.end_byte]
        sink_values.append((line_number, sink_variable_name, "sink"))
        return sink_values

    for node in sink_nodes:
        sinks.extend(extract_sinks(node))

    return sinks
```


==> prompts/DBZ_source_extractor_fix.txt <==
/*\textbf{------------------------------------------}*/
/*\textbf{Prompt:}*/
/*\textbf{------------------------------------------}*/
The sources in following examples are missed by the synthesized parser:

```python
@source_extractor
def find_dbz_source(source_code: str, root_node: Node) -> list[DFValue]:
    assignments = TSUtils.find_nodes_by_type(root_node, "assignment_expression")
    declarations = TSUtils.find_nodes_by_type(root_node, "variable_declarator")
    assignments.extend(declarations)

    sources = []
    for node in assignments:
        nested_children = TSUtils.find_nodes_by_type(node, "decimal_integer_literal")
        nested_children.extend(TSUtils.find_nodes_by_type(node, "decimal_floating_point_literal"))
        nested_children.extend(TSUtils.find_nodes_by_type(node, "method_invocation"))

        for child in nested_children:
            if "parseInt" in source_code[child.start_byte: child.end_byte] or "parseFloat" in source_code[child.start_byte: child.end_byte] or "nextInt" in source_code[child.start_byte: child.end_byte] or "nextFloat" in source_code[child.start_byte: child.end_byte]:
                v: DFValue = (
                    TSUtils.get_line_number(source_code, node),
                    source_code[node.start_byte:node.end_byte].split("=")[0].strip().split(" ")[-1],
                    "source",
                )
                sources.append(v)
    return sources
```

The source `x` at line 1 in the following code are missed:
```
int x = 0;
x = 1 + x;
int y = x;
```
The corresponding AST of the above code is:
```

[local_variable_declaration] 'int x = 0;'
  [integral_type] 'int'
    [int] 'int'
  [variable_declarator] 'x = 0'
    [identifier] 'x'
    [=] '='
    [decimal_integer_literal] '0'
  [;] ';'
[expression_statement] 'x = 1 + x;'
  [assignment_expression] 'x = 1 + x'
    [identifier] 'x'
    [=] '='
    [binary_expression] '1 + x'
      [decimal_integer_literal] '1'
      [+] '+'
      [identifier] 'x'
  [;] ';'
[local_variable_declaration] 'int y = x;'
  [integral_type] 'int'
    [int] 'int'
  [variable_declarator] 'y = x'
    [identifier] 'y'
    [=] '='
    [identifier] 'x'
  [;] ';'
```

The source `x` at line 3 in the following code are missed:
```
int x = 2;
x = 1 + x;
x = 0.0;
int y = 1;
```
The corresponding AST of the above code is:
```

[local_variable_declaration] 'int x = 2;'
  [integral_type] 'int'
    [int] 'int'
  [variable_declarator] 'x = 2'
    [identifier] 'x'
    [=] '='
    [decimal_integer_literal] '2'
  [;] ';'
[expression_statement] 'x = 1 + x;'
  [assignment_expression] 'x = 1 + x'
    [identifier] 'x'
    [=] '='
    [binary_expression] '1 + x'
      [decimal_integer_literal] '1'
      [+] '+'
      [identifier] 'x'
  [;] ';'
[expression_statement] 'x = 0.0;'
  [assignment_expression] 'x = 0.0'
    [identifier] 'x'
    [=] '='
    [decimal_floating_point_literal] '0.0'
  [;] ';'
[local_variable_declaration] 'int y = 1;'
  [integral_type] 'int'
    [int] 'int'
  [variable_declarator] 'y = 1'
    [identifier] 'y'
    [=] '='
    [decimal_integer_literal] '1'
  [;] ';'
```

The source `x` at line 3 in the following code are missed:
```
int x = 2;
x = 1 + x;
x = 0.0f;
int y = Integer.parseFloat(input.trim());
y = 1;
```
The corresponding AST of the above code is:
```

[local_variable_declaration] 'int x = 2;'
  [integral_type] 'int'
    [int] 'int'
  [variable_declarator] 'x = 2'
    [identifier] 'x'
    [=] '='
    [decimal_integer_literal] '2'
  [;] ';'
[expression_statement] 'x = 1 + x;'
  [assignment_expression] 'x = 1 + x'
    [identifier] 'x'
    [=] '='
    [binary_expression] '1 + x'
      [decimal_integer_literal] '1'
      [+] '+'
      [identifier] 'x'
  [;] ';'
[expression_statement] 'x = 0.0f;'
  [assignment_expression] 'x = 0.0f'
    [identifier] 'x'
    [=] '='
    [decimal_floating_point_literal] '0.0f'
  [;] ';'
[local_variable_declaration] 'int y = Integer.parseFloat(input.trim());'
  [integral_type] 'int'
    [int] 'int'
  [variable_declarator] 'y = Integer.parseFloat(input.trim())'
    [identifier] 'y'
    [=] '='
    [method_invocation] 'Integer.parseFloat(input.trim())'
      [identifier] 'Integer'
      [.] '.'
      [identifier] 'parseFloat'
      [argument_list] '(input.trim())'
        [(] '('
        [method_invocation] 'input.trim()'
          [identifier] 'input'
          [.] '.'
          [identifier] 'trim'
          [argument_list] '()'
            [(] '('
            [)] ')'
        [)] ')'
  [;] ';'
[expression_statement] 'y = 1;'
  [assignment_expression] 'y = 1'
    [identifier] 'y'
    [=] '='
    [decimal_integer_literal] '1'
  [;] ';'
```

You may want to loosen the conditions in the parser to cover the above examples.



The rules of the source are as follows:

    - If there is an integer literal value `0`, that line may contain source values.
    - If there is a floating point literal value `0.0` or `0.0f`, then that line may contain source values.
    - If any of the `parseInt`, `parseFloat`, `nextInt`, or `nextFloat` is a substring of a method invocation, the line contains source values.


Please synthesize the tree-sitter AST parser that considering the structure and node information in the above code examples,
based on the following skeleton of a tree-sitter AST parser. You should focus on filling the placeholders in the template
according to the instructions in the TODO comments.
Please only output the synthesized parser and output the `find_dbz_source` function only..
```python
from tree_sitter import Node

from TSAgent.synthesis.utils import source_extractor, TSUtils, DFValue


# noinspection PyPep8Naming,PyUnboundLocalVariable
@source_extractor
def find_dbz_source(source_code: str, root_node: Node) -> list[DFValue]:
    """
    Extract sources from the given code.
    :param source_code: The original source code to be analyzed as a string.
    :param root_node: The root node of the syntax tree of the source code.
    :return: A list of DFValue representing a list of data flow source values.
             DFValue is essentially a tuple (line number, source variable name, "source").
    """

    assignments = TSUtils.find_nodes_by_type(root_node, "assignment_expression")
    declarations = TSUtils.find_nodes_by_type(root_node, "variable_declarator")
    assignments.extend(declarations)

    sources = []
    for node in assignments:
        # first get all the nested children of the node that may contain the source recursively
        nested_children = TSUtils.find_nodes_by_type(node, __NODE_TYPE__)
        nested_children.extend(TSUtils.find_nodes_by_type(node, __CHILD_NODE_TYPE_2__)) # you may want to repeat this line for more child node types

        # second check if the child node contains the source
        for child in nested_children:
            # TODO: fill the condition __CONDITION__ on child node here to filter nodes that contain the source
            if __CONDITION__:
                v: DFValue = (
                    TSUtils.get_line_number(source_code, node),
                    source_code[node.start_byte:node.end_byte].split("=")[0].strip().split(" ")[-1],
                    "source",
                )
                sources.append(v)
        pass
    return sources

```


`TSUtils` provides several utility functions to help you extract sources and sinks from the given code.
- To get the line number of a node, use `TSUtils.get_line_number(source_code: str, node: Node) -> int`.
- To get the list of arguments from a function call, use `TSUtils.get_argument_list(node: Node) -> list[Node]`.
- To get the list of operands from a binary expression, use `TSUtils.get_binary_expression_operands(node: Node) -> list[Node]`.
- To find a node with the given type in the children of one node recursively, use `TSUtils.find_nodes_by_type(node: Node, child_node_type: str) -> list[Node]`.
  The `child_node_type` must be one of the node types in the tree-sitter AST.

In addition, here are some useful usage of AST nodes:
- To get the line number of a node, use `source_code[: node.start_byte].count("\n") + 1`.
- To get the text of a node, use `source_code[node.start_byte: node.end_byte]`.


In the following are some useful usage of AST trees:
Given the following code and AST tree:
```
int x = 0;
```
```
[local_variable_declaration] 'int x = 0;'
  [integral_type] 'int'
    [int] 'int'
  [variable_declarator] 'x = 0'
    [identifier] 'x'
    [=] '='
    [decimal_integer_literal] '0'
  [;] ';'
```
The root node is of type `local_variable_declaration`, and it has 3 children of the following type: `integral_type`, `variable_declarator`, and `;`.
In other to get all the children node of a type, say `decimal_integer_literal`, you can use `TSUtils.find_nodes_by_type(root_node, "decimal_integer_literal")`,
which returns a list of child nodes of type `decimal_integer_literal`. Such child nodes may or may not be direct children of the root node.
To get the text of a node, say the node with type `variable_declarator`, you can use `source_code[node.start_byte: node.end_byte]`.
In this example, the text of `variable_declarator` node is `x = 0`.

If the task is to find an identifier in the source code whose name is `x`, you can use the following code:
```
children = TSUtils.find_nodes_by_type(root_node, 'identifier')
for child in children:
    if source_code[child.start_byte: child.end_byte] == 'x':
        # do something
```

/*\textbf{------------------------------------------}*/
/*\textbf{Response:}*/
/*\textbf{------------------------------------------}*/

```python
from tree_sitter import Node

from TSAgent.synthesis.utils import source_extractor, TSUtils, DFValue


# noinspection PyPep8Naming,PyUnboundLocalVariable
@source_extractor
def find_dbz_source(source_code: str, root_node: Node) -> list[DFValue]:
    """
    Extract sources from the given code.
    :param source_code: The original source code to be analyzed as a string.
    :param root_node: The root node of the syntax tree of the source code.
    :return: A list of DFValue representing a list of data flow source values.
             DFValue is essentially a tuple (line number, source variable name, "source").
    """

    assignments = TSUtils.find_nodes_by_type(root_node, "assignment_expression")
    declarations = TSUtils.find_nodes_by_type(root_node, "variable_declarator")
    assignments.extend(declarations)

    sources = []
    for node in assignments:
        # first get all the nested children of the node that may contain the source recursively
        nested_children = TSUtils.find_nodes_by_type(node, "decimal_integer_literal")
        nested_children.extend(TSUtils.find_nodes_by_type(node, "decimal_floating_point_literal"))
        nested_children.extend(TSUtils.find_nodes_by_type(node, "method_invocation"))

        # second check if the child node contains the source
        for child in nested_children:
            # TODO: fill the condition to filter nodes that contain the source
            if (source_code[child.start_byte: child.end_byte] == '0' and
                    source_code[child.start_byte - 1] != '.' and
                    source_code[child.end_byte] != 'f') or \
                    (source_code[child.start_byte: child.end_byte] == '0.0' and
                     source_code[child.start_byte - 1] != '.' and
                     source_code[child.end_byte] != 'f') or \
                    (source_code[child.start_byte: child.end_byte] == '0.0f') or \
                    (source_code[child.start_byte: child.end_byte].find('parseInt') != -1) or \
                    (source_code[child.start_byte: child.end_byte].find('parseFloat') != -1) or \
                    (source_code[child.start_byte: child.end_byte].find('nextInt') != -1) or \
                    (source_code[child.start_byte: child.end_byte].find('nextFloat') != -1):
                v: DFValue = (
                    TSUtils.get_line_number(source_code, child),
                    source_code[node.start_byte:node.end_byte].split("=")[0].strip().split(" ")[-1],
                    "source",
                )
                sources.append(v)
        pass
    return sources
```

==> prompts/DBZ_source_extractor_synthesis.txt <==
/*\textbf{------------------------------------------}*/
/*\textbf{Prompt:}*/
/*\textbf{------------------------------------------}*/
Please synthesize a tree-sitter parser in Python to extract source from java code source from the AST of java code.

The rules of the source are as follows:

    - If there is an integer literal value `0`, that line may contain source values.
    - If there is a floating point literal value `0.0` or `0.0f`, then that line may contain source values.
    - If any of the `parseInt`, `parseFloat`, `nextInt`, or `nextFloat` is a substring of a method invocation, the line contains source values.


Here's a list of examples of source:
Example 1:
```
int x = 0;
x = 1 + x;
int y = x;
```
The corresponding AST of the above code is:
```

[local_variable_declaration] 'int x = 0;'
  [integral_type] 'int'
    [int] 'int'
  [variable_declarator] 'x = 0'
    [identifier] 'x'
    [=] '='
    [decimal_integer_literal] '0'
  [;] ';'
[expression_statement] 'x = 1 + x;'
  [assignment_expression] 'x = 1 + x'
    [identifier] 'x'
    [=] '='
    [binary_expression] '1 + x'
      [decimal_integer_literal] '1'
      [+] '+'
      [identifier] 'x'
  [;] ';'
[local_variable_declaration] 'int y = x;'
  [integral_type] 'int'
    [int] 'int'
  [variable_declarator] 'y = x'
    [identifier] 'y'
    [=] '='
    [identifier] 'x'
  [;] ';'
```
The following values are sources:
- x on line 1 is a source

Example 2:
```
int x = Integer.parseInt(input.trim());
int y = 1;
```
The corresponding AST of the above code is:
```

[local_variable_declaration] 'int x = Integer.parseInt(input.trim());'
  [integral_type] 'int'
    [int] 'int'
  [variable_declarator] 'x = Integer.parseInt(input.trim())'
    [identifier] 'x'
    [=] '='
    [method_invocation] 'Integer.parseInt(input.trim())'
      [identifier] 'Integer'
      [.] '.'
      [identifier] 'parseInt'
      [argument_list] '(input.trim())'
        [(] '('
        [method_invocation] 'input.trim()'
          [identifier] 'input'
          [.] '.'
          [identifier] 'trim'
          [argument_list] '()'
            [(] '('
            [)] ')'
        [)] ')'
  [;] ';'
[local_variable_declaration] 'int y = 1;'
  [integral_type] 'int'
    [int] 'int'
  [variable_declarator] 'y = 1'
    [identifier] 'y'
    [=] '='
    [decimal_integer_literal] '1'
  [;] ';'
```
The following values are sources:
- x on line 1 is a source

Example 3:
```
int x = 2;
x = 1 + x;
x = 0.0;
int y = 1;
```
The corresponding AST of the above code is:
```

[local_variable_declaration] 'int x = 2;'
  [integral_type] 'int'
    [int] 'int'
  [variable_declarator] 'x = 2'
    [identifier] 'x'
    [=] '='
    [decimal_integer_literal] '2'
  [;] ';'
[expression_statement] 'x = 1 + x;'
  [assignment_expression] 'x = 1 + x'
    [identifier] 'x'
    [=] '='
    [binary_expression] '1 + x'
      [decimal_integer_literal] '1'
      [+] '+'
      [identifier] 'x'
  [;] ';'
[expression_statement] 'x = 0.0;'
  [assignment_expression] 'x = 0.0'
    [identifier] 'x'
    [=] '='
    [decimal_floating_point_literal] '0.0'
  [;] ';'
[local_variable_declaration] 'int y = 1;'
  [integral_type] 'int'
    [int] 'int'
  [variable_declarator] 'y = 1'
    [identifier] 'y'
    [=] '='
    [decimal_integer_literal] '1'
  [;] ';'
```
The following values are sources:
- x on line 3 is a source

Example 4:
```
int x = 2;
x = 1 + x;
x = 0.0f;
int y = Integer.parseFloat(input.trim());
y = 1;
```
The corresponding AST of the above code is:
```

[local_variable_declaration] 'int x = 2;'
  [integral_type] 'int'
    [int] 'int'
  [variable_declarator] 'x = 2'
    [identifier] 'x'
    [=] '='
    [decimal_integer_literal] '2'
  [;] ';'
[expression_statement] 'x = 1 + x;'
  [assignment_expression] 'x = 1 + x'
    [identifier] 'x'
    [=] '='
    [binary_expression] '1 + x'
      [decimal_integer_literal] '1'
      [+] '+'
      [identifier] 'x'
  [;] ';'
[expression_statement] 'x = 0.0f;'
  [assignment_expression] 'x = 0.0f'
    [identifier] 'x'
    [=] '='
    [decimal_floating_point_literal] '0.0f'
  [;] ';'
[local_variable_declaration] 'int y = Integer.parseFloat(input.trim());'
  [integral_type] 'int'
    [int] 'int'
  [variable_declarator] 'y = Integer.parseFloat(input.trim())'
    [identifier] 'y'
    [=] '='
    [method_invocation] 'Integer.parseFloat(input.trim())'
      [identifier] 'Integer'
      [.] '.'
      [identifier] 'parseFloat'
      [argument_list] '(input.trim())'
        [(] '('
        [method_invocation] 'input.trim()'
          [identifier] 'input'
          [.] '.'
          [identifier] 'trim'
          [argument_list] '()'
            [(] '('
            [)] ')'
        [)] ')'
  [;] ';'
[expression_statement] 'y = 1;'
  [assignment_expression] 'y = 1'
    [identifier] 'y'
    [=] '='
    [decimal_integer_literal] '1'
  [;] ';'
```
The following values are sources:
- x on line 3 is a source
- y on line 4 is a source

Example 5:
```
float x = 2.0;
x = 1 + x;
x = (new SecureRandom()).nextFloat();
int y = (new SecureRandom()).nextInt();
y = 1;
```
The corresponding AST of the above code is:
```

[local_variable_declaration] 'float x = 2.0;'
  [floating_point_type] 'float'
    [float] 'float'
  [variable_declarator] 'x = 2.0'
    [identifier] 'x'
    [=] '='
    [decimal_floating_point_literal] '2.0'
  [;] ';'
[expression_statement] 'x = 1 + x;'
  [assignment_expression] 'x = 1 + x'
    [identifier] 'x'
    [=] '='
    [binary_expression] '1 + x'
      [decimal_integer_literal] '1'
      [+] '+'
      [identifier] 'x'
  [;] ';'
[expression_statement] 'x = (new SecureRandom()).nextFloat();'
  [assignment_expression] 'x = (new SecureRandom()).nextFloat()'
    [identifier] 'x'
    [=] '='
    [method_invocation] '(new SecureRandom()).nextFloat()'
      [parenthesized_expression] '(new SecureRandom())'
        [(] '('
        [object_creation_expression] 'new SecureRandom()'
          [new] 'new'
          [type_identifier] 'SecureRandom'
          [argument_list] '()'
            [(] '('
            [)] ')'
        [)] ')'
      [.] '.'
      [identifier] 'nextFloat'
      [argument_list] '()'
        [(] '('
        [)] ')'
  [;] ';'
[local_variable_declaration] 'int y = (new SecureRandom()).nextInt();'
  [integral_type] 'int'
    [int] 'int'
  [variable_declarator] 'y = (new SecureRandom()).nextInt()'
    [identifier] 'y'
    [=] '='
    [method_invocation] '(new SecureRandom()).nextInt()'
      [parenthesized_expression] '(new SecureRandom())'
        [(] '('
        [object_creation_expression] 'new SecureRandom()'
          [new] 'new'
          [type_identifier] 'SecureRandom'
          [argument_list] '()'
            [(] '('
            [)] ')'
        [)] ')'
      [.] '.'
      [identifier] 'nextInt'
      [argument_list] '()'
        [(] '('
        [)] ')'
  [;] ';'
[expression_statement] 'y = 1;'
  [assignment_expression] 'y = 1'
    [identifier] 'y'
    [=] '='
    [decimal_integer_literal] '1'
  [;] ';'
```
The following values are sources:
- x on line 3 is a source
- y on line 4 is a source


            The AST tree presents the tree structure in which each line is a node in the tree and
            the indentation indicates the parent-child relationship.
            Children of a node are printed in order, starting from index 0.
            The node is represented as `index [type] 'text'`, where index is the child index of
            current node in its parent node, type is the node type of the current node, and
            text is the string text of the node.


Please synthesize the tree-sitter AST parser that considering the structure and node information in the above code examples,
based on the following skeleton of a tree-sitter AST parser. You should focus on filling the placeholders in the template
according to the instructions in the TODO comments.
```python
from tree_sitter import Node

from TSAgent.synthesis.utils import source_extractor, TSUtils, DFValue


# noinspection PyPep8Naming,PyUnboundLocalVariable
@source_extractor
def find_dbz_source(source_code: str, root_node: Node) -> list[DFValue]:
    """
    Extract sources from the given code.
    :param source_code: The original source code to be analyzed as a string.
    :param root_node: The root node of the syntax tree of the source code.
    :return: A list of DFValue representing a list of data flow source values.
             DFValue is essentially a tuple (line number, source variable name, "source").
    """

    assignments = TSUtils.find_nodes_by_type(root_node, "assignment_expression")
    declarations = TSUtils.find_nodes_by_type(root_node, "variable_declarator")
    assignments.extend(declarations)

    sources = []
    for node in assignments:
        # first get all the nested children of the node that may contain the source recursively
        nested_children = TSUtils.find_nodes_by_type(node, __NODE_TYPE__)
        nested_children.extend(TSUtils.find_nodes_by_type(node, __CHILD_NODE_TYPE_2__)) # you may want to repeat this line for more child node types

        # second check if the child node contains the source
        for child in nested_children:
            # TODO: fill the condition __CONDITION__ on child node here to filter nodes that contain the source
            if __CONDITION__:
                v: DFValue = (
                    TSUtils.get_line_number(source_code, node),
                    source_code[node.start_byte:node.end_byte].split("=")[0].strip().split(" ")[-1],
                    "source",
                )
                sources.append(v)
        pass
    return sources

```
Please directly output code without any other description.
In the code, please output the `find_dbz_source` function only.


`TSUtils` provides several utility functions to help you extract sources and sinks from the given code.
- To get the line number of a node, use `TSUtils.get_line_number(source_code: str, node: Node) -> int`.
- To get the list of arguments from a function call, use `TSUtils.get_argument_list(node: Node) -> list[Node]`.
- To get the list of operands from a binary expression, use `TSUtils.get_binary_expression_operands(node: Node) -> list[Node]`.
- To find a node with the given type in the children of one node recursively, use `TSUtils.find_nodes_by_type(node: Node, child_node_type: str) -> list[Node]`.
  The `child_node_type` must be one of the node types in the tree-sitter AST.

In addition, here are some useful usage of AST nodes:
- To get the line number of a node, use `source_code[: node.start_byte].count("\n") + 1`.
- To get the text of a node, use `source_code[node.start_byte: node.end_byte]`.


In the following are some useful usage of AST trees:
Given the following code and AST tree:
```
int x = 0;
```
```
[local_variable_declaration] 'int x = 0;'
  [integral_type] 'int'
    [int] 'int'
  [variable_declarator] 'x = 0'
    [identifier] 'x'
    [=] '='
    [decimal_integer_literal] '0'
  [;] ';'
```
The root node is of type `local_variable_declaration`, and it has 3 children of the following type: `integral_type`, `variable_declarator`, and `;`.
In other to get all the children node of a type, say `decimal_integer_literal`, you can use `TSUtils.find_nodes_by_type(root_node, "decimal_integer_literal")`,
which returns a list of child nodes of type `decimal_integer_literal`. Such child nodes may or may not be direct children of the root node.
To get the text of a node, say the node with type `variable_declarator`, you can use `source_code[node.start_byte: node.end_byte]`.
In this example, the text of `variable_declarator` node is `x = 0`.

If the task is to find an identifier in the source code whose name is `x`, you can use the following code:
```
children = TSUtils.find_nodes_by_type(root_node, 'identifier')
for child in children:
    if source_code[child.start_byte: child.end_byte] == 'x':
        # do something
```

/*\textbf{------------------------------------------}*/
/*\textbf{Response:}*/
/*\textbf{------------------------------------------}*/
```python
@source_extractor
def find_dbz_source(source_code: str, root_node: Node) -> list[DFValue]:
    assignments = TSUtils.find_nodes_by_type(root_node, "assignment_expression")
    declarations = TSUtils.find_nodes_by_type(root_node, "variable_declarator")
    assignments.extend(declarations)

    sources = []
    for node in assignments:
        nested_children = TSUtils.find_nodes_by_type(node, "decimal_integer_literal")
        nested_children.extend(TSUtils.find_nodes_by_type(node, "decimal_floating_point_literal"))
        nested_children.extend(TSUtils.find_nodes_by_type(node, "method_invocation"))

        for child in nested_children:
            if "parseInt" in source_code[child.start_byte: child.end_byte] or "parseFloat" in source_code[child.start_byte: child.end_byte] or "nextInt" in source_code[child.start_byte: child.end_byte] or "nextFloat" in source_code[child.start_byte: child.end_byte]:
                v: DFValue = (
                    TSUtils.get_line_number(source_code, node),
                    source_code[node.start_byte:node.end_byte].split("=")[0].strip().split(" ")[-1],
                    "source",
                )
                sources.append(v)
    return sources
```

==> prompts/data_flow_summarization.txt <==
/*\textbf{------------------------------------------}*/
/*\textbf{Prompt:}*/
/*\textbf{------------------------------------------}*/
Given a specific variable or parameter, denoted by var_a, at a specific line, denoted by l1, and another specific variable, denoted by var_b, at another line l2 in a single function. Please determine whether the value of var_b before the execution of line l2 and the value of var_a after the line l1 are the same, where the execution of the line l1 is before the execution of l2.
The key principle of answering this question is to simulate the program execution and check the values of the two concerned variables. Here are several additional tips for you.

- If var_a and var_b are the same variable or parameter and there is no over-written upon them between the executions of the statements at line l1 and l2, then the answer should be Yes.

- If var_a and var_b are the same variable or parameter and there is upon them between the executions of the statements at line l1 and l2, then the answer should be No.

- If the value of var_a is assigned to var_b with a statement, denoted as stmt, which is executed between the statements at the line l1 and the line l2, and there is no overwrite upon var_b between the executions of stmt and the statement at line l2, then the answer should be Yes.

- The overwrite upon var_b after the line l2 does not affect your answer.

- The overwrite operation upon var_a before the line l1 does not affect your answer.

Here are several examples:


Example 1:
User:
Here is the program:
```
1.  int x = 0;
2.  int y = x;
3.  int z = 10 + y;
```
When this function is executed, is it possible that the value of variable y before the execution of line 3 and the value of variable x after the line 1 are the same?
System:
Yes.
Here is the explanation. The line 1 is executed before the line 3. The variable y is assigned with x at line 2 and not over-written between line 2 and 3, so that the value of variable y before the execution of line 3 and the value of variable x after the line 1 are the same.

Example 2:
User:
Here is the program:
```
1.  int x = Integer.parseInt(input.trim());
2.  int y = 1;
3.  int u = 10 / x;
```
When this function is executed, is it possible that the value of variable x before the execution of line 3 and the value of variable x after the line 1 are the same?
System:
Yes.
Here is the explanation. The line 1 is executed before the line 3. The variable x is not overwritten between the line 1 and line 3, so the value of variable x before the execution of line 3 and the value of variable x after the line 1 are the same.

Example 3:
User:
Here is the program:
```
1.  int x = 2;
2.  x = 1 + x;
3.  x = 0;
4.  int y = x;
```
When this function is executed, is it possible that the value of variable x before the execution of line 4 and the value of variable x after the line 2 are the same?
System:
No
Here is the explanation. The line 2 is executed before the line 4. The variable x is overwritten between the line 2 and line 4. The values are not the same.

Example 4:
User:
Here is the program:
```
1.  int x = 0;
2.  int y = x;
3.  int z = y;
4.  int u;
5.  u = 1 / z;
```
When this function is executed, is it possible that that the value of variable z before the execution of line 5 the same as the value of variable x after the line 1 are the same?
System:
Yes
Here is the explanation. The line 1 is executed before the line 5. The variable y is assigned with x at line 2. The variable z is assigned with y at line 3. The variable z is not overwritten between line 3 and line 5. Although there is a divide-by-zero bug at line 5, the value of z and the same as the variable x after the line 1 before the execution of the line 5 are the same. Hence, the answer should be Yes.

Example 5:
User:
Here is the program:
```
1.  int x = 0;
2.  int w = x;
3.  int z = w;
4.  int u;
5.  u = 1 / z;
```
When this function is executed, is it possible that the value of variable z before the execution of line 5 and the value of variable x after the line 1 are the same?
System:
Yes
Here is the explanation. The line 1 is executed before the line 5. The variable w is assigned with x at line 2. The variable z is assigned with w at line 3. The variable z is not overwritten between line 3 and line 5. Hence, the value of variable x after the line 1 and the value of variable z before the line 5 are the same. Although there is a divide-by-zero bug at line 5, the value of z and the value of the variable x after the line 1 before the execution of the line 5 are the same. Hence, the answer should be Yes.

Example 6:
User:
Here is the program:
```
1.  int x = 0;
2.  int y = x;
3.  int z = y;
4.  int u;
5.  u = foo(x);
```
When this function is executed, is it possible that the value of variable x before the execution of line 5 and the value of variable x after the line 1 are the same?
System:
Yes
Here is the explanation. The line 1 is executed before the line 5. The variable x before the execution of line is exactly the same as the variable x at line 1. The variable x is not overwritten between line 1 and line 5. Hence, the value of variable x after the line 1 and the value of variable x before the execution of line 5  are the same.

Example 7:
User:
Here is the program:
```
1.  int x = 0;
2.  int y = x;
3.  int z = y;
4.  int u;
5.  u = foo(z);
```
When this function is executed, is it possible that the value of variable z before the execution of line 5 and the value of variable x after the line 1 are the same?
System:
Yes
Here is the explanation. The line 1 is executed before the line 5. The variable y is assigned with x at line 2. The variable z is assigned with y at line 3. The variable z is not overwritten between line 3 and line 5. Hence, the value of variable z before the execution of line 5 and the value of variable x after the line 1 and their values are the same.

Example 8:
User:
Here is the program:
```
1.  void foo(int x) {
2.    int y = 1;
3.    int z = x;
4.    int u;
5.    u = foo(z);
6.  }
```
When this function is executed, is it possible that the value of x before the execution of line 3 and the value of x after the line 1 are the same?
System:
Yes
Here is the explanation. The line 1 is executed before the line 3. x is the parameter of the function and used before the execution of line 3 without any overwrite between the line 1 and the line 3. Hence, the value of variable x after the line 3 and the value of variable x after the line 1 are the same

Example 9:
User:
Here is the program:
```
1.  void g(int x) {
2.    int x = 1;
3.    int u = 1;
4.    int u = foo(x);
5.  }
```
When this function is executed, is it possible that the value of x used before the execution of line 4 and the value of x after the line 1 are the same?
System:
No
Here is the explanation. The line 1 is executed before the line 4. x is the parameter of the function. There is the line 2 that overwrite it between the line 1 and ine 4. Hence, the value of variable x before the execution of line 4 is not the same as the value of variable x after the line 1

Example 10:
User:
Here is the program:
```
1.  void g(int x) {
2.    int x = 1;
3.    int u = 2;
4.    int w = x + u;
5.  }
```
When this function is executed, is it possible that the value of u used before the execution of line 4 and the value of x after the line 1 are the same?
System:
No
Here is the explanation. There is no assignment that assigns the value of the variable x to the variable u between line 2 and 4. Particularly, the value of u is initialized at line 3 and there is no overwritten between line 3 and 4. Hence, the value of variable u before the execution of line 4 is not the same as the value of variable x after the line 1.

Now I will give you the program as follows:
```
1. public static void main(String[] args){
2.      assert(args.length >= 1);
3.      int x = Integer.parseInt(args[0]);//source: x
4.      int y = x * x + 1;
5.      int z = x / y;
6.      z = x;
7.      y = foo(y, z);
8.      System.out.println(x / y);
9.   }
```
Please answer the following question:
- When this function is executed, is it possible that the value of `z` before the execution of line 7 and the value of `x` after the line 3 are the same? You need to attention that the line 3 is executed before the line 7. Please ignore potential bugs and other exceptions that may be caused at the line 7.

Your answer should follow the following format:
(1) In the first line, you can provide the process of the reasoning and give explanations.

(2) The second line should be a just one word, i.e., Yes or No.

Here is an example answer:

Explanation: {Your Explanation.}

Answer: Yes


/*\textbf{------------------------------------------}*/
/*\textbf{Response:}*/
/*\textbf{------------------------------------------}*/
Explanation:
The line 3 is executed before the line 7. The variable z is assigned with x at line 6. The variable z is not overwritten between line 6 and line 7. Hence, the value of variable z before the execution of line 7 and the value of variable x after the line 3 are the same.

Answer: Yes
------------------------------------------

==> prompts/path_feasibility_validation_fix.txt <==
/*\textbf{------------------------------------------}*/
/*\textbf{Prompt:}*/
/*\textbf{------------------------------------------}*/
```
from z3 import *

def path_constraint_solving():
    solver = Solver()

    # Assume that the value of variable b at line 3 is 0
    b = Int('b')
    solver.add(b == 0)

    # Add constraint for the true branch of the if-statement
    solver.add(And(math.abs(b) > 1))

    result = solver.check()

    if result == sat:
        print("SAT")
    elif result == unsat:
        print("UNSAT")
    else:
        print("Result is unknown")

# Call the function
path_constraint_solving()
```

When I run the program, we found the following error message:

Traceback (most recent call last):
  File "<string>", line 21, in <module>
    path_constraint_solving()
  File "<string>", line 9, in path_constraint_solving
    solver.add(And(math.abs(b) > 1))
                   ^^^^^^^^
AttributeError: module 'math' has no attribute 'abs'. Did you mean: 'fabs'?

Please fix the bug and give another program. Your response should DO NOT add extra explanations. Also, the program should be wrapped with a pair of ``` at the beginning and the end of the program.

/*\textbf{------------------------------------------}*/
/*\textbf{Response:}*/
/*\textbf{------------------------------------------}*/
```python
from z3 import *

def path_constraint_solving():
    solver = Solver()

    # Assume that the value of variable b at line 3 is 0
    b = Int('b')
    solver.add(b == 0)

    # Add constraint for the true branch of the if-statement
    solver.add(And(Abs(b) > 1))

    result = solver.check()

    if result == sat:
        print("SAT")
    elif result == unsat:
        print("UNSAT")
    else:
        print("Result is unknown")

# Call the function
path_constraint_solving()
```
------------------------------------------

==> prompts/path_feasibility_validation_synthesis.txt <==
/*\textbf{------------------------------------------}*/
/*\textbf{Prompt:}*/
/*\textbf{------------------------------------------}*/
Please write the path condition for the line 3 based on the description:
Assume that the value of the variable `b` at the line 3 in the function foo is 0
Hence, you should first add a constraint to ensure that b = 0 is satisfied.
We have the following fact for the line 3:

 - The line 3 in the function foo is in the true branch of the if-statement. Please notice that the condition of the if-statement is `(Math.abs(b) > 1)` at the line 2. Hence you need to write a constraint to ensure that Math.abs(b) > 1 is satisified, i.e., Math.abs(b) > 1 is equal to True.

Please write a runnable Python code to solve the path condition using Z3 python binding. Once I execute the program, the result can indicate whether the path constraint is SAT or UNSAT.
To convenience your implementation, I provide the following skeleton for you:

        from z3 import *

        def path_constraint_solving():
            solver = Solver()

            # TODO: Insert your implementation here



            # The end of your implementation

            result = solver.check()

            if result == sat:
                print("SAT")
            elif result == unsat:
                print("UNSAT")
            else:
                print("Result is unknown")

        # Call the function
        path_constraint_solving()

Please write your own code after the comment "TODO: Insert your implementation here".

- Remember to appending the constraint that the focused variable is equal to 0 to formulate the assumption mentioned above.

DO NOT change other program structures in the skeleton. Your response should contain the COMPLETED WHOLE PROGRAM only and DO NOT add extra explanations. Also, the program should be wrapped with a pair of ``` at the beginning and the end of the program.

/*\textbf{------------------------------------------}*/
/*\textbf{Response:}*/
/*\textbf{------------------------------------------}*/
```python
from z3 import *

def path_constraint_solving():
    solver = Solver()

    # Assume that the value of variable b at line 3 is 0
    b = Int('b')
    solver.add(b == 0)

    # Add constraint for the true branch of the if-statement
    solver.add(And(math.abs(b) > 1))

    result = solver.check()

    if result == sat:
        print("SAT")
    elif result == unsat:
        print("UNSAT")
    else:
        print("Result is unknown")

# Call the function
path_constraint_solving()
```
------------------------------------------
